Heavy quarks and jets as probes of the QGP

Quark-Gluon Plasma (QGP), a QCD state of matter created in ultra-relativistic heavy-ion collisions, has remarkable properties, including, for example, a low shear viscosity over entropy ratio. By detecting the collection of low-momentum particles that arise from the collision, it is possible to gain quantitative insight into the created matter. However, its fast evolution and thermalization properties remain elusive. Only using high momentum objects as probes of QGP can unveil its constituents at different wavelengths. In this review, we attempt to provide a comprehensive picture of what was, so far, possible to infer about QGP given our current theoretical understanding of jets, heavy-flavor, and quarkonia. We will bridge the resulting qualitative picture to the experimental observations done at the LHC and RHIC. We will focus on the phenomenological description of experimental observations, provide a brief analytical summary of the description of hard probes, and an outlook on the main difficulties we will need to surpass in the following years. To benchmark QGP-related effects, we will also address nuclear modifications to the initial state and hadronization effects.

==> Comments/Prino_Andronic.txt <==
Hi Michael,

I read chapter 4. I found it interesting, maybe a bit unbalanced towards quarkonia, but I guess that there are other parts of the review where other aspects related to heavy flavour productions are shown.

I write down my remarks, which I hope will be useful:

- line 1223: in the list of the properties that one investigates with low pt heavy qaurks, I would mention the HQ spatial diffusion coefficient, which is the pertinent QGP transport coefficient in the regime of Brownian motion and thermalisation
-> ok, added transport coefficient mentioning explicitly (also better to make connection)

- lines 1240-1241: here it would be worth to specify that you refer to non-strange D mesons and add a disclaimer on the expected (and to some extent observed) effect of hadronisation via recombination on the yields, pt spectra, RAA and v2 of different meson species. This would create a link to the discussion on quarkonium (and in particular J/psi) formation via regeneration that you have afterwards
-> ok, done


- line 1243: "higest point with" -> "maximum value of"
-> ok

- lines 1249-1250: the sentence on v3 appears before the discussion on v2, which seems a bit odd. You can consider either to anticipate here the main feaures of the v2, or to more this sentence in the next paragraph about v2
-> ok, put later.

- line 1259: "slight tension". I would not call it tension: for central collisions the data point is within 1 sigma of the systematic uncertainty with respect to the upper edge of the theory predictions with reweighted PDFs, while in 30-50% the measured point lies on the upper edge of the uncertainty. These may be a bit of tension in p-Pb (see https://alice-publications.web.cern.ch/sites/alice-publications.web.cern.ch/files/papers/7432/Dzero-RAA-PtIntegr-withEPPS16mbnCTEQ15rwHF90_2_0.png).
-> ok

- line 1267: "despite the difference transverse momentum distribution": this should be explained since it would not be clear to a non expert reader, making the point on the fact that denser medium and harder spectra may compensate in the RAA which is sensitive to the pt shape.
-> ok


- lines 1277-1278: "The behavious of these two ...... heavy quarks with the QGP medium": this sentence was unclear to me.
-> ok rephrased.

- line 1291: "relaxation time of charm has a similar lifetime": I guess you mean that it is similar to the QGP lifetime
-> yes, indeed, fixed. 

- lines 1295-1297: I have some doubts on the argument "charm qould not be able to provide quantitative information ... as expressed in transport coefficients". The predictions of ref [164] (SHMc) are mainly for the total yield (for the pt distribution they use a BW + core-corona approach, which does not substitute a full trasnport setup). Even if the total yields (dominated by the low pt) will be fully consistent with SHMc predictions (which we still cannot conclude from the current data), there could still be room to get sensitivity to the transport coefficients studying regions at mid/high pt. At least, this is my naive understanding.
-> ok, attenuated statements a bit and added explanations. 


- line 1330-1331: "sizeable fedd-down contribution from ...". I suggest to introduce in advance the point of the different binding energies of different quarkonium states, which therefore melt at different temperatures. This is important for a non expert reader to get the point about the feeddown. As of now this point is touched briefly at line 1317 ("interactions resolving the quarkonium state") but I think that a deeper discussion (mentioning also the sequential dissociation) around lines 1316-1318 is worth.
Ok

- lines 1338: "the nuclear modification factor": actually the figure 19 shows the invariant mass spectra. But it is propbably a good idea to add also the RAAs of Upsilons
Ok

- lines 1355-1374: this paragraph is long and quite detailed on model calculations, but at the end it does not seem to bring a strong message, also considering that there is no comparison of the models to the data. It is nice to read it, but I am wondering if it is suited for a general review.
Ok, one sentence. 

- line 1425: "chemical weight": actually in the calculations of SHM for charm hadrons, there is no assumption of the charm quarks being in chemical equilibrium. The number of charm quarks is taken as the primordially produced, and not as the equilibrium value at the temperature Tch. I would rather use "thermal" weights and specify that the abundances of different hadron species depend on mass and spin degeneracy
-> This is question of language convention...I would argue that relative chemical equilibrium is still the right wording being author on some  SHM (even though light-flavour) papers. I reformulated a bit more cleraly. 

- Figure 20: the right panel is not discussed in the text. Why not to show a figure of J/psi v2?
ONe could do, but I am personally not sure if this makes the message so much stronger w.r.t. the regeneration story. I added the right panel discussion.

- lines 1492-1493: in this context of the high-pt J/psi RAA interpreted as parton energy loss, you could maybe point out the similarity of RAA of J/psi and D mesons at high pt (even though it is admittedly a very qualitative argument)
-> I would like to avoid this since the parton admixture might be quite different. 

- line 1497: "This points to a still incomplete understanding of the high-momentum fragmentation of charmonium". I am a bit puzzled, the double ratio measurements in Fig. 9 of ALTLAS paper Eur. Phys. J. C (2018) 78 is described by energy loss models and by models with melting + regeneration. This is for pt>9 GeV/c. Are you referring to measurements at even higher pt?
-> I checked again the literature:
-the spousta model (this is the energy loss model compared in the ATLAS figure) that is compared in the ATLAS model does not contain any explanation why psi2s is more suppressed in the set-up: https://arxiv.org/pdf/1606.00903.pdf
In addition, looking at the Figure in the paper  of ATLAS, the curve is still quite off: https://link.springer.com/article/10.1140/epjc/s10052-018-6219-9/figures/9
I didn´t find anything else than the Makris paper which I cite and which is quite convincing to me: https://arxiv.org/pdf/1906.04186.pdf
So, I would like to stay with a sceptical remark, I slightly made the statement lighter.

- lines 1504-1508: in the prospects you could mentions to extend the measurements of RAA and v_n down to low pt (ideally pt=0) for different meson and baryon species. This will be crucial for the total charm cross section, which "links" open HF and quarkonia, as well as for understanding in detail the thermalisation and hadronisation of heavy quarks.
Ok added a phrase. 

Cheers, Francesco

























Comments from Anton:


 Fig.24: do you consider adding the fresh constraint of Ds at Tc of ALICE? https://arxiv.org/abs/2110.09420
-> this is a good question, I would think not since we judge that it is not yet really mature enough.

l.2020: "...on a microscopic level"  -> "since this process cannot be calculated perturbatively" ?
    > (the models are quite microscopic in fact (except mine:)
Ok, removed. 

l.2052: "anchor points" is fuzzy to me
-> sentence removed

l.2052: "modelization" -> "modeling"  (also later), "modelization" is contraption, to me
-> ok all exchanged

l.2057: "and to introduce transition prescriptions..." doesn't fit here it seems
-> ok modifed

l.2062: I would say also mid-central (like 30-50%) works well too, I would not be so restrictive
-> ok changed

l.2065: this whole paragraph sounds fuzzy to me
-> more or less omitted, just kept starting point of discussion (tension -> no developments)

l.2085: "will save us" too colloquial. This whole paragraph is also too fuzzy. Reading further I see that this whole page can easily be reduced to a half without loss of information ('brevity is the soul of wit' is my preferred saying, I admit:), or I simply don't grasp what is said
-> already strongly reduced 

l.2092: "once containing" -> ones containing ? otherwise it doesn't make sense
-> yes

    > l.2100 "the definition ... by definition"
-> yes
l.2102: "domain starting from a certain transverse momentum" is really fuzzy:)
-> strongly reduced
l.2105: "modes close to thermalization by construction" doesn't read well, is "by construction" really needed here?
-> removed

l.2108: "does not decouple" seems to me de adequate wording

l.2109: "We do not aim..." seems to me to broad a disclaimer. "We restrict ourselves to..." would suffice for me
-> ok

l.2116: "two asymptotics" ? (in "asymptotics" not too much of a shorthand?)
-> dropped



l.2121: "we focus when available" seems superfluous, how can one focus on something unavailable? This paragraph seems to me again too fuzzy (I may be obsessed by my 'brevity' principle, I admit)

strongly reduced
    > l.2129: "the field of QGP studies can contribute to the field of hadron spectroscopy" sounds contorted to me, I understand what you want to say, I would phrase it like: "Hadron spectroscopy, usually performed in e+e- and pp (pbar) collisions is at the LHC accessible in heavy-ion collisions"
-> ok, reformulated

l.2152: "track" seems superfluous
-> ok

l.2156 "that break the universal fragmentation functions" -> "this breaks the universality of the fragmentation functions" ?
Ok

l.2161: "fluid and thermodynamic" ? I don't understand the 'fluid' argument here, hydrodynamics knows nothing about particles
-> ok, removed.



 l.2164: "drops from the expansion of the system" ? "due to the expansion" maybe?
-> ok

l.2176: Cooper-Frye
-> yes
l.2177: "happens at" -> "is modelled to take place at either ... or ...or ..." ?
-> yes


l.2180: it would be good to mention the strong and electromagnetic decays here


l.2183 : "stream freely" ...who?
-> ok

l.2189: "non-thermal partons" it would be fair to mention that statistical hadronization works well (at least in a first order) for charm (admittedly, they may not be fully thermalized, but are to a large extent)
-> This is discused elsewhere and there is nothing wrong with the text


l.2193: "the thermal limit is the limiting case" doesn't read well
-> modified


l.2214: mention (cite) here the canonical treatment? (is quite successful, see Cleymans et al, arXiv: 2009.04844) ...ok somethings comes later, it would be better to streamline in one place
-> Ok....kept it for the moment


l.2215: again a fuzzy paragraph
-> simply removed

l.2222: "notions and consequences..." too generic
-> rephrased, simplified

l.2231: who is "they"?
models, modified

l.2232: Cooper-Frye, Lund
-> ok

l.2235: "as higher energies" ? "at higher energies" maybe?
-> ok

l.2239: footnote: "it is clear that ... fails clearly" !
-> ok

l.2246: "approaches based on and" ?
0k

l.2253: "to hadrons" ?
reformulated 

l.2256: "and recovering" doesn't fit here
-> reformulated, not super happy


l.2263: "and discussing" doesn't fit
-> ok
l.2267: "momenta transverse momenta"
-> ok

==> Comments/xabi.txt <==
Hola,

más vale tarde que nunca.
No sé si era mi cometido pero
lo leí y hay solo algunas erratas y alguna
frase que para mí es difícil de entender
pero igual soy yo, que estoy espeso.

Muy bien todo!

1766 Some typo in this phrase?

1769 Constrain(t)s ?

1780: "It is the ..." phrase does not sound very good. Maybe

"Total energy measurments of the inclusive particle spectra indicate a system with high initial energy density. On the other hand, the analysis of the jet quenching imprints indicate the presence of a strongly interacting system characterized then by a very high color density. These jet quenching analyses typically rely on a number of theoretical predictions and models to extract the medium properties."?

1806: "goes" -> "scales", "is proportional" ?

(39) Definition \rho? Unless defined earlier, Idk.

(40) Isn't sin^2\theta already included in d\Omega so l.h.s. is then \sigma?

1815: Hard to understand for me!

1820: Hard to understand what it means.

Maybe "Despite the very different ways to deliver qhat, it is still possible to compare its value across the different results with some care. This can be done by taking into account the particular convention used, and that it must encode the average transfered momentum to the hard parton by the medium per unit length." ?

1857: "analytical uncertainty" sound very "analytical anything"

1869-1870-1871: hadrons are colorless ?

1879 "are" is the verb for "picture"? Perhaps "Hard and soft probes are consistent with a picture of a high color density system in PbPb and AuAu collisions"

1881 "this continues" I think.

1917 data data

1950 Hard to understand, maybe break the phrase in two?

1974 Hard to understand for me I think.

1976 Same.

2038 "The further understanding of (...) will also decrease the theoretical uncertainities...." perhaps "Further theoretical developments may provide a better understanding of (...)." 

2044 part(s) ?
